SimpleDet: A Simple and Versatile Distributed Framework for Object Detection and Instance Recognition

Object detection and instance recognition play a central role in many AI applications like autonomous driving, video surveillance and medical image analysis. However, training object detection models on large scale datasets remains computationally expensive and time consuming. This paper presents an efficient and open source object detection framework called SimpleDet which enables the training of state-of-the-art detection models on consumer grade hardware at large scale. SimpleDet supports up-to-date detection models with best practice. SimpleDet also supports distributed training with near linear scaling out of box. Codes, examples and documents of SimpleDet can be found at https://github.com/tusimple/simpledet .

==> cover_letter.txt <==
1. This submission is intended for the machine learning open source section.
2. Our project is open-sourced under Apache-2.0 License.
3. Our project could be found in https://github.com/TuSimple/simpledet
4. As this project is under active development, we would like to submit our latest master branch for review.
